Low-rank updates of matrix functions II: Rational Krylov methods

This work develops novel rational Krylov methods for updating a large-scale matrix function f(A) when A is subject to low-rank modifications. It extends our previous work in this context on polynomial Krylov methods, for which we present a simplified convergence analysis. For the rational case, our convergence analysis is based on an exactness result that is connected to work by Bernstein and Van Loan on rank-one updates of rational matrix functions. We demonstrate the usefulness of the derived error bounds for guiding the choice of poles in the rational Krylov method for the exponential function and Markov functions. Low-rank updates of the matrix sign function require additional attention; we develop and analyze a combination of our methods with a squaring trick for this purpose. A curious connection between such updates and existing rational Krylov subspace methods for Sylvester matrix equations is pointed out.

==> figs/experiment1.dat <==
x   err     est
1	18.022	24.128
2	17.409	23.286
3	16.848	22.474
4	16.263	21.69
5	15.606	20.934
6	14.979	20.203
7	14.351	19.499
8	13.826	18.819
9	13.204	18.162
10	12.581	17.529
11	11.978	16.917
12	11.398	16.327
13	10.847	15.758
14	10.417	15.208
15	9.9747	14.677
16	9.5591	14.165
17	9.1876	13.671
18	8.778	13.194
19	8.4085	12.734
20	8.0109	12.29
21	7.6151	11.861
22	7.1626	11.448
23	6.7636	11.048
24	6.4173	10.663
25	6.0995	10.291
26	5.8246	9.932
27	5.5751	9.5856
28	5.3423	9.2512
29	5.106	8.9285
30	4.9101	8.6171
31	4.6898	8.3165
32	4.5268	8.0264
33	4.3771	7.7465
34	4.2165	7.4763
35	4.0576	7.2155
36	3.922	6.9638
37	3.7968	6.7209
38	3.6323	6.4864
39	3.4719	6.2602
40	3.343	6.0418
41	3.2243	5.8311
42	3.1108	5.6277
43	2.9847	5.4314
44	2.893	5.2419
45	2.8052	5.0591
46	2.7013	4.8826
47	2.5879	4.7123
48	2.4925	4.5479
49	2.4035	4.3893
50	2.2897	4.2362
51	2.201	4.0884
52	2.1028	3.9458
53	2.0195	3.8082
54	1.9087	3.6753
55	1.8288	3.5471
56	1.7407	3.4234
57	1.6349	3.304
58	1.5414	3.1888
59	1.4736	3.0775
60	1.3913	2.9702
61	1.3202	2.8666
62	1.2468	2.7666
63	1.1869	2.6701
64	1.135	2.5769
65	1.0858	2.4871
66	1.0156	2.4003
67	0.9697	2.3166
68	0.93789	2.2358
69	0.90566	2.1578
70	0.86762	2.0825
71	0.8299	2.0099
72	0.80203	1.9398
73	0.75769	1.8721
74	0.72885	1.8068
75	0.69336	1.7438
76	0.6675	1.683
77	0.64293	1.6243
78	0.61987	1.5676
79	0.60062	1.5129
80	0.57685	1.4601
81	0.55728	1.4092
82	0.53515	1.3601
83	0.51798	1.3126
84	0.50326	1.2668
85	0.47863	1.2226
86	0.45969	1.18
87	0.44215	1.1388
88	0.42251	1.0991
89	0.40675	1.0608
90	0.38643	1.0238
91	0.37124	0.98806
92	0.34683	0.9536
93	0.33774	0.92034
94	0.31511	0.88823
95	0.30124	0.85725
96	0.2869	0.82735
97	0.27166	0.79849
98	0.26317	0.77064
99	0.24825	0.74376
100	0.23877	0.71781
101	0.22771	0.69277
102	0.21466	0.66861
103	0.20275	0.64529
104	0.1929	0.62278
105	0.17919	0.60106
106	0.16841	0.58009
107	0.15824	0.55986
108	0.1511	0.54033
109	0.14188	0.52148
110	0.13618	0.50329
111	0.13029	0.48573
112	0.12001	0.46879
113	0.11612	0.45244
114	0.10522	0.43666
115	0.10293	0.42143
116	0.091646	0.40673
117	0.090437	0.39254
118	0.08127	0.37885
119	0.080398	0.36563
120	0.070372	0.35288
121	0.069645	0.34057
122	0.060887	0.32869
123	0.060199	0.31722
124	0.051393	0.30616
125	0.050901	0.29548
126	0.043952	0.28517
127	0.043508	0.27523
128	0.037545	0.26563
129	0.037188	0.25636
130	0.030758	0.24742
131	0.030441	0.23879
132	0.024689	0.23046
133	0.024424	0.22242
134	0.019998	0.21466
135	0.019837	0.20717
136	0.016597	0.19995
137	0.016456	0.19297
138	0.013186	0.18624
139	0.013088	0.17975
140	0.010524	0.17348
141	0.01043	0.16742
142	0.0077853	0.16158
143	0.0077043	0.15595
144	0.0060611	0.15051
145	0.0060214	0.14526
146	0.0048703	0.14019
147	0.0048213	0.1353
148	0.0039752	0.13058
149	0.0039473	0.12603
150	0.0031301	0.12163
151	0.0030967	0.11739
152	0.0024688	0.11329
153	0.0024285	0.10934
154	0.0018457	0.10553
155	0.0017864	0.10185
156	0.0012546	0.098295
157	0.0011857	0.094866
158	0.00091685	0.091557
159	0.00081319	0.088364
160	0.00071303	0.085281
161	0.00058201	0.082307
162	0.0005235	0.079436
163	0.00038426	0.076665
164	0.0003634	0.073991
165	0.00026064	0.07141
166	0.00025915	0.068919
167	0.00019979	0.066515
168	0.00019889	0.064195
169	0.00013651	0.061956
170	8.9847e-05	0.059794
171	5.4938e-05	0.057709
172	3.5076e-05	0.055696
173	2.304e-05	0.053753
174	1.6071e-05	0.051878
175	9.8766e-06	0.050068
176	5.4313e-06	0.048322
177	3.1872e-06	0.046636
178	1.9598e-06	0.04501
179	1.0506e-06	0.04344
180	6.6732e-07	0.041924
181	4.0444e-07	0.040462
182	2.1713e-07	0.039051
183	1.2897e-07	0.037689
184	7.3887e-08	0.036374
185	3.4628e-08	0.035105


==> figs/experiment2.dat <==
x	err 	est
1	18.663	100
2	18.626	Inf
3	2.7392	Inf
4	2.5284	Inf
5	2.2952	Inf
6	1.9595	Inf
7	1.6164	Inf
8	1.1259	Inf
9	0.7141	Inf
10	0.79559	1.0787
11	0.37205	Inf
12	0.37078	Inf
13	0.056408	Inf
14	0.056259	Inf
15	0.056007	Inf
16	0.055363	Inf
17	0.053941	Inf
18	0.050303	Inf
19	0.043015	Inf
20	0.028902	0.011636
21	0.011939	Inf
22	0.011903	Inf
23	0.0016533	Inf
24	0.0016491	Inf
25	0.0016412	Inf
26	0.0016233	Inf
27	0.0015821	Inf
28	0.0014856	Inf
29	0.0012779	Inf
30	0.00086246	0.00012552
31	0.00035914	Inf
32	0.00035826	Inf
33	6.4445e-05	Inf
34	6.4235e-05	Inf
35	6.3868e-05	Inf
36	6.3151e-05	Inf
37	6.1322e-05	Inf
38	5.71e-05	Inf
39	4.8365e-05	Inf
40	3.2754e-05	1.3539e-06


==> figs/experiment3.dat <==
x	err1	err2	err3	err4
1	1.0885	Inf	1.0885	Inf
2	1.0783	1.0366	1.0922	1.0366
3	0.81319	Inf	0.69122	Inf
4	0.69774	0.63559	0.6519	0.43498
5	0.47157	Inf	0.63577	Inf
6	0.40955	0.52942	0.56243	0.36927
7	0.19499	Inf	0.57059	Inf
8	0.14396	0.4537	0.50361	0.23451
9	0.048861	Inf	0.52315	Inf
10	0.010722	0.36447	0.42288	0.21173
11	0.061412	Inf	0.41611	Inf
12	0.0023751	0.26377	0.32411	0.062544
13	0.0052696	Inf	0.41729	Inf
14	0.001981	0.17269	0.26161	0.060006
15	0.0019267	Inf	0.36567	Inf
16	0.0017931	0.083282	0.21232	0.021145
17	0.0013364	Inf	0.29201	Inf
18	0.000916	0.027228	0.14398	0.017982
19	0.00097297	Inf	0.28115	Inf
20	0.00054188	0.0032297	0.10597	0.0037853
21	0.00087931	Inf	0.20897	Inf
22	0.00027505	5.5281e-06	0.10317	0.0023921
23	0.00024702	Inf	0.28666	Inf
24	0.00017414	9.0792e-07	0.1688	0.0011249
25	0.00014399	Inf	0.32661	Inf
26	0.00010719	Inf	0.12657	0.00072514
27	5.5759e-05	Inf	0.27541	Inf
28	3.6728e-05	Inf	0.15557	0.0002895
29	5.4464e-06	Inf	0.14841	Inf
30	2.5771e-06	Inf	0.11864	0.00016977
31	1.805e-06	Inf	0.26743	Inf
32	1.2844e-06	Inf	0.13024	6.3292e-05
33	1.2229e-06	Inf	0.0808	Inf
34	7.5043e-07	Inf	0.044514	3.282e-05
35	Inf	Inf	0.13344	Inf
36	Inf	Inf	0.033047	1.3724e-05
37	Inf	Inf	0.10308	Inf
38	Inf	Inf	0.022845	7.111e-06
39	Inf	Inf	0.050266	Inf
40	Inf	Inf	0.018428	2.5205e-06
41	Inf	Inf	0.025204	Inf
42	Inf	Inf	0.017671	1.2931e-06
43	Inf	Inf	0.034975	Inf
44	Inf	Inf	0.0099559	3.5592e-07
45	Inf	Inf	0.011652	Inf
46	Inf	Inf	0.0087557	Inf
47	Inf	Inf	0.012055	Inf
48	Inf	Inf	0.0059723	Inf
49	Inf	Inf	0.0055741	Inf
50	Inf	Inf	0.0056088	Inf
51	Inf	Inf	0.0096725	Inf
52	Inf	Inf	0.0051864	Inf
53	Inf	Inf	0.051574	Inf
54	Inf	Inf	0.004859	Inf
55	Inf	Inf	0.0057704	Inf
56	Inf	Inf	0.0046733	Inf
57	Inf	Inf	0.0052131	Inf
58	Inf	Inf	0.0047467	Inf
59	Inf	Inf	0.0053914	Inf
60	Inf	Inf	0.0044879	Inf

